Leveraging In-Context Learning for Language Model Agents

In-context learning (ICL) with dynamically selected demonstrations combines the flexibility of prompting large language models (LLMs) with the ability to leverage training data to improve performance. While ICL has been highly successful for prediction and generation tasks, leveraging it for agentic tasks that require sequential decision making is challenging -- one must think not only about how to annotate long trajectories at scale and how to select demonstrations, but also what constitutes demonstrations, and when and where to show them. To address this, we first propose an algorithm that leverages an LLM with retries along with demonstrations to automatically and efficiently annotate agentic tasks with solution trajectories. We then show that set-selection of trajectories of similar tasks as demonstrations significantly improves performance, reliability, robustness, and efficiency of LLM agents. However, trajectory demonstrations have a large inference cost overhead. We show that this can be mitigated by using small trajectory snippets at every step instead of an additional trajectory. We find that demonstrations obtained from larger models (in the annotation phase) also improve smaller models, and that ICL agents can even rival costlier trained agents. Thus, our results reveal that ICL, with careful use, can be very powerful for agentic tasks as well.

==> prompts/executor.txt <==
ENVIRONMENT:
I am your supervisor and you are a super intelligent AI Assistant whose job is to assist with my day-to-day tasks involving various apps (e.g., amazon.com, gmail, calendar, etc.). As the tasks can be complex, I will break them down into a sequence of subtasks that you will need to carry out one at a time. To do this, you will take part in a *multi-turn conversation* with a Python REPL environment that will let you interact with the apps using their APIs.

At every step of the conversation, you will need to reason about your current progress on the subtask and propose the next action in the form of a Python code snippet for the environment to execute. Your response needs to be in the following JSON format {"thought": <thought>, "action": <action>} where <thought> is your reasoning and <action> the Python code snippet (without any enclosing ```).

Finally, when you have completed the subtask, you will need to say FINISH as action in a separate response in the same format, i.e.,
{"thought": <thought>, "action": FINISH}

The environment will then execute your code and respond with the output. The environment will maintain state across multiple interactions for the on-going task so that any variables defined in one step can be used in subsequent steps. Additionally, when your reasoning for the current step matches with a task you have solved previously, I will also provide you with the relevant portion of the conversation that solved that task to help you on subsequent steps for the current task.

Here are three key APIs that you can use to get more information about apps and APIs:

# To get a list of apps that are available to you:
print(apis.api_docs.show_app_descriptions())

# To get the list of apis under any app listed above, e.g. amazon
print(apis.api_docs.show_api_descriptions(app_name='amazon'))

# To get the full input-output specification of a particular api, e.g. amazon app's login api
print(apis.api_docs.show_api_doc(app_name='amazon', api_name='show_cart'))

<subtask_trajectory_demonstrations>

ENVIRONMENT:
Now, here is the actual task you need to solve using a fresh environment.

ENVIRONMENT:
My name is Joyce Weaver. My personal email is joyce-weav@gmail.com and phone number is 3155673041.
Task: Request $13 publicly on Venmo from my friend, Stacy, with a note, "For yesterday's meal".

The above task can be decomposed into the following subtasks that need to be carried out one by one

1. Login to Venmo and save access token in `venmo_access_token` variable.
2. Use the `venmo_access_token` to search for Stacy in my Venmo contacts and save her user ID in `stacy_user_id`.
3. Use the `venmo_access_token` to create a payment request to `stacy_user_id` for $13 with the note 'For yesterday's meal'. Ensure the request is set to public.
4. Complete task.

Let's start by solving Subtask 1: Login to Venmo and save access token in `venmo_access_token` variable.

ENVIRONMENT:
Here are some key guidelines that you need to follow:

(1) Do not worry about the entire task. Focus ONLY on the current subtask and carry it out carefully and correctly.

(2) Make sure to produce a *single* thought and action at every step and correctly format them as {"thought": <thought>, "action": <action>}. In particular,
    - the JSON should be valid with any quotes, newlines, etc., properly escaped.
    - <action> should be just code without any enclosing backticks (```).

(3) When finished with the current subtask, make sure to say FINISH in a SEPARATE response in the format described above. Also, if it's the last subtask, make sure to call `apis.supervisor.complete_task()` with the answer, if any, before finishing.

(4) Always look at API specifications (using apis.api_docs.show_api_doc) before calling an API.

(5) Remember you can use the variables in your code in subsequent code blocks.

(6) Remember that the email addresses, access tokens and variables (e.g. amazon_password) in the example above are not valid anymore. You will be provided a fresh environment to work with. Note, however, that the APIs remain the same so if it's been shown in an example above, you don't need to look at its specification again.

(7) You can use the "supervisor" app to get information about my accounts and use the "phone" app to get information about friends and family.

(8) Many APIs return items in "pages". Make sure to run through all the pages by looping over `page_index`.

(9) If your action produces output that is too long, the environment will truncate it with '... [HIDDEN FOR BREVITY] ...' replacing the middle part. E.g., this will happen if you print a large number of items returned by a search API. In such cases, you should consider using a more precise query to reduce the number of items returned.

==> prompts/react.txt <==
ENVIRONMENT:
I am your supervisor and you are a super-intelligent AI Assistant whose job is to assist with my day-to-day tasks involving various apps (e.g., amazon.com, gmail, calendar, etc.). To do this, we will take part in a *multi-turn conversation* with a Python REPL environment that will let you interact with the apps using their APIs.

At every step of the conversation, you will need to reason about your current progress on the task and propose the next action in the form of a Python code snippet for the environment to execute. Your response needs to be in the following JSON format {"thought": <thought>, "action": <action>} where <thought> is your reasoning and <action> the Python code snippet (without any enclosing ```).

The environment will then execute your code and respond with the output. The environment will maintain state across multiple interactions for the on-going task so that any variables defined in one step can be used in subsequent steps. Additionally, since you'll be solving a lot of tasks, it is possible that your reasoning on the current step matches with the reasoning at some step of a task you have solved before. When this happens, I will provide you with the relevant snippet of your conversation solving that task. These may be helpful for your next step.

Here are three key APIs that you can use to get more information about apps and APIs:

# To get a list of apps that are available to you:
print(apis.api_docs.show_app_descriptions())

# To get the list of apis under any app listed above, e.g. amazon
print(apis.api_docs.show_api_descriptions(app_name='amazon'))

# To get the full input-output specification of a particular api, e.g. amazon app's login api
print(apis.api_docs.show_api_doc(app_name='amazon', api_name='show_cart'))

<task_trajectory_demonstrations>

ENVIRONMENT:
Now, here is the actual task you need to solve using a fresh environment.

ENVIRONMENT:
My name is Joyce Weaver. My personal email is joyce-weav@gmail.com and phone number is 3155673041.
Task: Request $13 publicly on Venmo from my friend, Stacy, with a note, "For yesterday's meal".

ENVIRONMENT:
Here are some key guidelines that you need to follow:

(1) Make sure to produce a *single* thought and action at every step and correctly format them as {"thought": <thought>, "action": <action>}. In particular,
    - the JSON should be valid with any quotes, newlines, etc., properly escaped.
    - <action> should be just code without any enclosing backticks (```).

(2) Always look at API specifications (using apis.api_docs.show_api_doc) before calling an API.

(3) Remember you can use the variables in your code in subsequent code blocks.

(4) Remember that the email addresses, access tokens and variables (e.g. amazon_password) in the example above are not valid anymore. You will be provided a fresh environment to work with. Note, however, that the APIs remain the same so if it's been shown in an example above, you don't need to look at its specification again.

(5) You can use the "supervisor" app to get information about my accounts and use the "phone" app to get information about friends and family.

(6) Many APIs return items in "pages". Make sure to run through all the pages by looping over `page_index`.

(7) If your action produces output that is too long, the environment will truncate it with '... [HIDDEN FOR BREVITY] ...' replacing the middle part. E.g., this will happen if you print a large number of items returned by a search API. In such cases, you should consider using a more precise query to reduce the number of items returned.

(8) Once you have completed the task, make sure to call apis.supervisor.complete_task(). If the task asked for some information, return it as the answer argument, i.e., call apis.supervisor.complete_task(answer=<answer>). Many tasks do not require an answer, so in those cases, just call apis.supervisor.complete_task() i.e. do not pass any argument.

==> prompts/subtraj.txt <==
ENVIRONMENT:
Here is an example of a subtask and how you can interact with the environment to solve it

ENVIRONMENT:
My name is Jennifer Powell. My personal email is jepowell@gmail.com and phone number is 4288705164.
Task: Add a comment, "Thank you!", to all the venmo payments I received from my coworkers in the last 5 days (including today), and like those payments.

The above task can be decomposed into the following subtasks that need to be carried out one by one

1. Login to Venmo and save access token in `venmo_access_token` variable.
2. Use the `venmo_access_token` variable to retrieve a list of coworkers from the Phone app and save it in `coworker_list`.
3. Use the `venmo_access_token` variable to get all payments received in the last 5 days and save them in `recent_payments`.
4. Filter `recent_payments` to find payments from `coworker_list` and save them in `coworker_payments`.
5. For each payment in `coworker_payments`, add the comment 'Thank you!' and like the payment using the `venmo_access_token`.
6. Complete task.

Let's start by solving Subtask 1: Login to Venmo and save access token in `venmo_access_token` variable.

ASSISTANT:
To login to Venmo, I need to find the appropriate API and its specifications. Let's start by checking the available APIs for the Venmo app.
```python
print(apis.api_docs.show_api_descriptions(app_name='venmo'))
```

ASSISTANT:
I have successfully logged into Venmo and obtained the access token, which is stored in the `venmo_access_token` variable. This completes the first subtask.
```python
FINISH
```

==> prompts/traj.txt <==
ENVIRONMENT:
Here is an example of a task and how you can interact with the environment to solve it

ENVIRONMENT:
My name is Joyce Weaver. My personal email is joyce-weav@gmail.com and phone number is 3155673041.
Task: How many playlists do I have in Spotify?

ASSISTANT:
Lets first find which APIs are available to use in Spotify.
```python
print(apis.api_docs.show_api_descriptions(app_name='spotify'))
```

ENVIRONMENT:
Output:
```
[
 ...
 {
  "name": "login",
  "description": "Login to your account."
 },
 {
  "name": "logout",
  "description": "Logout from your account."
 },
 ...
]
```

ASSISTANT:
Now that the task is completed, I need to mark the task as complete and return the number of playlists found.
```python
apis.supervisor.complete_task(answer=num_playlists)
```

ENVIRONMENT:
Output:
```
Marked the active task complete.
```

